Self-Training for End-to-End Speech Translation

One of the main challenges for end-to-end speech translation is data scarcity. We leverage pseudo-labels generated from unlabeled audio by a cascade and an end-to-end speech translation model. This provides 8.3 and 5.7 BLEU gains over a strong semi-supervised baseline on the MuST-C English-French and English-German datasets, reaching state-of-the art performance. The effect of the quality of the pseudo-labels is investigated. Our approach is shown to be more effective than simply pre-training the encoder on the speech recognition task. Finally, we demonstrate the effectiveness of self-training by directly generating pseudo-labels with an end-to-end model instead of a cascade model.

==> mustc_ll.csv <==
Data, Valid BLEU
35, 16.3 
352, 18.7
1761, 18.6
3523, 18
17607, 14.4
35217, 13.4
55803, 12.8


==> mustc_ll_lq.csv <==
Data, Valid BLEU
35, 17.1 
352, 18.1
1761, 18.2
3523, 17.2
17607, 14.8
35217, 13.1
55803, 11.7


==> mustc_lsll.csv <==
Data, Valid BLEU
35, 19.3 
352, 19.2
1761, 18.6
3523, 18.1
17607, 14.7
35217, 13.7
55803, 13


==> mustc_lsll_finetune.csv <==
Data, Valid BLEU
35, 19.3 
352, 19.2
1761, 19.4
3523, 20
17607, 19.6
35217, 19.5
55803, 19.7


==> mustc_lsll_transformer.csv <==
Data, Valid BLEU
35, 17
352, 18.8
1761, 20.4
3523, 21.7
17607, 23.9
35217, 21.6
55803, 21.6


==> mustc_lsll_transformer2_archablation.csv <==
Data, Valid BLEU
17607, 21.9
35217, 22.8
55803, 23


==> mustc_lsll_transformer_archablation.csv <==
Data, Valid BLEU
17607, 23.9
35217, 21.6
55803, 21.6


==> mustc_lsll_transformer_finetune.csv <==
Data, Valid BLEU
35, 17
352, 18.8
1761, 20.4
3523, 21.7
17607, 23.8
35217, 24.6
55803, 24.7


==> mustc_lsll_transformerlarge_archablation.csv <==
Data, Valid BLEU
17607, 21.9
35217, 22.8
55803, 23


==> video_ll_en_es.csv <==
Data, Dev BLEU
481, 24.502884781757
4793, 23.80234970018
24062, 21.437713026584
95905, 20.716045632775


==> video_ll_en_fr.csv <==
Data, Test BLEU
478, 19.083597065393
4806, 18.584180322009
24078, 17.95639308911
95886, 16.816612231438


==> video_ll_finetune_en_es.csv <==
Data, Test BLEU
481, 24.751699641191
4793, 25.04374847457
24062, 24.171321425312
95905, 25.231816132657


==> video_ll_finetune_en_fr.csv <==
Data, Test BLEU
478, 18.980587197675
4806, 19.574858377787
24078, 20.463832865285
95886, 19.570125467801

